Towards Hardware Implementation of Neural Network-based Communication Algorithms

There is a recent interest in neural network (NN)-based communication algorithms which have shown to achieve (beyond) state-of-the-art performance for a variety of problems or lead to reduced implementation complexity. However, most work on this topic is simulation based and implementation on specialized hardware for fast inference, such as field-programmable gate arrays (FPGAs), is widely ignored. In particular for practical uses, NN weights should be quantized and inference carried out by a fixed-point instead of floating-point system, widely used in consumer class computers and graphics processing units (GPUs). Moving to such representations enables higher inference rates and complexity reductions, at the cost of precision loss. We demonstrate that it is possible to implement NN-based algorithms in fixed-point arithmetic with quantized weights at negligible performance loss and with hardware complexity compatible with practical systems, such as FPGAs and application-specific integrated circuits (ASICs).

==> figs/results.csv <==
snr,ml,nq,lc,dc
-2,0.8360864009857177,0.8380042999386788,0.8397345991134644,0.8571272998452186
-1,0.7823395999073982,0.7847847994565964,0.7870402004122734,0.8121373005509377
0,0.7123670004010201,0.715133399784565,0.718743800163269,0.7539617000222206
1,0.624122900545597,0.6277419000267982,0.6323131995797158,0.6805173996686935
2,0.5178319999575615,0.5227222998142242,0.5285113003849983,0.5911412999629975
3,0.39934860026836394,0.40399310034513475,0.41179450032114984,0.4896572997570038
4,0.2790889002084732,0.2837168999612331,0.29152880010008814,0.3802281004190445
5,0.17070580001175403,0.1747991998642683,0.18268789990246295,0.27416950035095217
6,0.08774189998209476,0.09112150003015995,0.09736980002373458,0.18072420014441012
7,0.03611180012859404,0.03818830012157559,0.042196300100535156,0.10747579997032881
8,0.011084100018255412,0.012203000023029745,0.014237400005571544,0.057420500092208386
9,0.0024080000064568593,0.0027511000043014063,0.0034673000059556214,0.02734460001438856
10,0.0003439000044309068,0.00041990000523946946,0.0005908000038689352,0.01188520001899451
11,2.7899999338842464e-05,4.07999990566168e-05,6.659999892144697e-05,0.004663700013188645


==> figs/results_fxp.csv <==
snr,fxp2,fxp4,fxp8,flp
-2,0.861931,0.841755,0.839928,0.8397345991134644
-1,0.819838,0.790107,0.7880170000000001,0.7870402004122734
0,0.764886,0.7228109999999999,0.7189289999999999,0.718743800163269
1,0.6969010000000001,0.6375709999999999,0.632454,0.6323131995797158
2,0.6151749999999999,0.5352680000000001,0.528748,0.5285113003849983
3,0.52226,0.420851,0.411939,0.41179450032114984
4,0.42347900000000005,0.30190500000000003,0.292166,0.29152880010008814
5,0.32548499999999997,0.191779,0.183206,0.18268789990246295
6,0.23575599999999997,0.10518799999999998,0.09690499999999998,0.09736980002373458
7,0.16060000000000002,0.04782400000000004,0.042186000000000036,0.042196300100535156
8,0.10245199999999999,0.017256000000000014,0.014118000000000012,0.014237400005571544
9,0.06130800000000001,0.004623000000000004,0.0035310000000000033,0.0034673000059556214
10,0.03462200000000003,0.0008540000000000008,0.0005910000000000005,0.0005908000038689352
11,0.01809000000000002,0.0001050000000000001,6.700000000000006e-05,6.659999892144697e-05


==> figs/results_intro.csv <==
snr,dc_fxp,ml,nq
-2,0.8571272998452186,0.8360864009857177,0.8380042999386788
-1,0.8121373005509377,0.7823395999073982,0.7847847994565964
0,0.7539617000222206,0.7123670004010201,0.715133399784565
1,0.6805173996686935,0.624122900545597,0.6277419000267982
2,0.5911412999629975,0.5178319999575615,0.5227222998142242
3,0.4896572997570038,0.39934860026836394,0.40399310034513475
4,0.3802281004190445,0.2790889002084732,0.2837168999612331
5,0.27416950035095217,0.17070580001175403,0.1747991998642683
6,0.18072420014441012,0.08774189998209476,0.09112150003015995
7,0.10747579997032881,0.03611180012859404,0.03818830012157559
8,0.057420500092208386,0.011084100018255412,0.012203000023029745
9,0.02734460001438856,0.0024080000064568593,0.0027511000043014063
10,0.01188520001899451,0.0003439000044309068,0.00041990000523946946
11,0.004663700013188645,2.7899999338842464e-05,4.07999990566168e-05

